Aligned Stellar Obliquities for Two Hot Jupiter-hosting M Dwarfs Revealed by MAROON-X: Implications for Hot Jupiter Formation

Hot Jupiters (HJs) are $2-3\times$ less common around early M dwarfs than around AFGK stars, suggesting that HJs may form and/or migrate via distinct pathways around different types of stars. One source of insight into HJ formation mechanisms is to trace their dynamical histories through measurements of host stellar obliquities via the Rossiter-McLaughlin (RM) effect. Here we present measurements of the RM effect for the HJs TOI-3714 b and TOI-5293 A b using the Gemini-North/MAROON-X spectrograph. Our measurements represent just the second and third hot Jupiters around M dwarfs (HJMD) with a detection of the RM effect. We find that both systems are well-aligned with sky-projected obliquities of $\lambda = 21^{+14}_{-11}$$\mathrm{^{\circ}}$ and $-12^{+19}_{-14}$$\mathrm{^{\circ}}$ and deprojected obliquities of $\psi = 26^{+11}_{-10}$$\mathrm{^{\circ}}$ and $24^{+11}_{-10}$$\mathrm{^{\circ}}$ for TOI-3714 and TOI-5293 A, respectively. Both stars are in wide binary systems. We refine the stellar parameters by decontaminating their unresolved $K_s$-band photometry and constrain the binary orbits using Gaia DR3 astrometry. We find that the minimum mutual inclination of the planet and binary companion in the TOI-5293 system is sufficiently large to drive Kozai-Lidov (KL) migration while the result for TOI-3714 is inconclusive. We present a population-level analysis of HJs around AFGK versus early M dwarfs and argue that KL migration is more efficient around the latter, which is expected to produce misaligned stellar obliquities in HJMD systems in the absence of efficient tidal damping. The emerging population of well-aligned HJMD hosts supports the expectation that M dwarfs, with their deep convective envelopes, do efficiently dampen misaligned obliquities.

==> TOI-3714_RVtable.csv <==
Time [BJD-2457000],RV_blue [m/s],sigRV_blue [m/s],RV_red [m/s],sigRV_red [m/s],RV_combined [m/s],sigRV_combined [m/s],airmass,BERV [km/s],CRX,sigCRX,dLW,sigdLW,Halpha,sigHalpha
3654.8172007119283,32.070543506043286,9.969561750471524,48.169438677577894,6.54493132738319,43.320794887588995,5.471270302446332,1.243,-2.42931,163.5950738821866,84.66406284185226,51.607227731095655,8.606847669264804,0.7145426347074539,0.031054011255723976
3654.828643918503,30.799358332802644,9.886688768589536,31.462121408748,6.47995695899417,31.262965672538773,5.419611058767485,1.199,-2.45572,175.4784865522482,86.06497187993631,50.26183316358211,8.538563265812115,0.7151945803504369,0.029806517777160164
3654.840279622469,25.015432597176854,8.284584199833022,31.20522931176449,5.469340470338921,29.326352098116438,4.56437925553533,1.163,-2.48348,-8.75592781242174,75.69286528289769,20.740726745160508,7.197944825039487,0.7414517011963513,0.025182035356346073
3654.851733326912,20.756176777365766,8.103287895220065,26.871835675126043,5.338657243141844,25.02077795160157,4.458098118189911,1.133,-2.5115700000000003,-2.885418783582734,75.60805640057859,27.3518411421529,7.029854285193417,0.7509406717820216,0.024109682264314983
3654.863392728381,33.7892444735802,7.302974551156883,32.644114399678855,4.773837021341258,32.98694086851325,3.9958534303102877,1.109,-2.54082,35.172455365644815,74.54315587166506,25.969230323807786,6.286198942650152,0.7437010488655612,0.020808647135834198
3654.875041228719,30.00442310736733,7.1919680412909885,41.63409135015637,4.69086699422193,38.16322927594631,3.929006650249514,1.09,-2.57059,26.640885805061295,61.01652120649351,28.652330503742647,6.163799132257786,0.7446373536222249,0.02133080833858642
3654.8867554278113,17.19799659258045,5.820310170274397,20.86991786871538,3.810060606051513,19.768433287996803,3.187782333451402,1.076,-2.60093,-35.742968374307786,48.336135055455124,26.804339239004648,4.961081300979666,0.7348505465834468,0.01398356795298938
3654.898029529024,1.8360728297560265,6.107994193228277,-14.076696663446944,3.9636165930299256,-9.361422611814756,3.324904678937461,1.067,-2.63041,-8.226437805132994,47.05621810235283,23.788034530801045,5.194562562673157,0.7291665638497303,0.0147846170640307
3654.909852624871,-35.07966566140528,6.967877027454006,-32.299258735575634,4.569408556401908,-33.13539323546687,3.8210644961632747,1.063,-2.66148,-25.48896687195477,45.76890997311108,17.16378673892308,6.010558564730633,0.7078998395210282,0.01791195143928832
3654.9208698258735,-9.308655230049238,11.50240039470671,-26.469965475912097,7.666628168338648,-21.191124842888943,6.37943967922795,1.062,-2.69044,116.07544898871969,107.89780078196742,57.50497136484076,10.07965500523835,0.7426462583031178,0.03980340972945203
3654.932893117424,-3.788031495364749,11.646397926254048,-31.94548660651241,7.759656942137057,-23.288774809644387,6.457603922277304,1.066,-2.72194,112.11889507371363,100.97807553508997,51.71652833843743,10.221131372794265,0.8155626548661791,0.037695601558776784
3654.9449744066224,-42.92755486645111,11.067656804333158,-23.290683206800892,7.345390994369957,-29.295308345565687,6.120155868048463,1.075,-2.75332,-97.63044332580641,100.66578240769446,56.775876074682216,9.664633495832298,0.7349373195636579,0.03652867928447598
3654.956261502579,-30.235619761301603,8.875121824800784,-34.98744414524656,5.829961851346725,-33.55508735132275,4.872700725179889,1.088,-2.7822600000000004,-40.52382935609148,80.33577281424408,17.6313978220473,7.719365447373784,0.7093788764335565,0.02653429992525633
3654.9679616936482,-54.56594603956216,7.611278884790488,-39.56287285677699,4.946101055183014,-44.01741221132497,4.14733313425565,1.106,-2.81177,70.60182023497238,72.70186105919083,23.10650977318961,6.52746773084455,0.7089123330546658,0.020213768015480818
3654.9792607864365,-43.626957267425674,8.863264036840617,-50.550756519965894,5.745875624816134,-48.50195633478348,4.821378820098286,1.129,-2.83965,77.31724991689376,93.70982315496441,24.59393030818374,7.571146533902788,0.7206572830371598,0.02614608471311433
3654.9912705724128,-59.166214143033606,11.44682677192536,-52.69096089673375,7.516908642061869,-54.64195449415607,6.283254537088179,1.158,-2.8685,-106.37355971927717,95.68011266082588,61.26326616031241,9.859377161602572,0.6918179001599694,0.03409750173888239


==> TOI-5293A_RVtable.csv <==
Time [BJD-2457000],RV_blue [m/s],sigRV_blue [m/s],RV_red [m/s],sigRV_red [m/s],RV_combined [m/s],sigRV_combined [m/s],airmass,BERV [km/s],CRX,sigCRX,dLW,sigdLW,Halpha,sigHalpha
3494.9713472151197,45.28061399879068,8.684870775035563,46.31866944667071,5.531387586595117,46.0191067671124,4.665486511152637,2.374,28.52478,352.2206066277967,65.91646883368027,-58.430294625828964,6.880772459425095,0.5349154866540774,0.09450377883056388
3494.9825386796147,9.271666108722668,6.84102752043834,42.189178179404784,4.446453186527007,32.41293584942878,3.7281537534650946,2.08,28.50725,159.57580766349895,60.03158448132088,32.61425116521292,5.367757389268686,0.5533630730803021,0.020417129709887207
3494.9942560931668,51.41648353419668,6.978370085407277,47.79363915651417,4.5545039349766,48.875857536532415,3.814052010806084,1.86,28.486939999999997,89.06661813163753,45.477156248894254,10.566058237635309,5.535725965574715,0.5294164100841183,0.020984447219639442
3495.005814490374,47.68813447101402,6.666530787644977,50.98428639963528,4.397862489392329,49.98479298174284,3.671015749217062,1.69,28.46505,78.91922114153967,46.49333774140644,19.758198666840517,5.313999417912273,0.5306724674596339,0.01991301339458248
3495.0172681775875,24.46039091479685,6.615795051556284,30.541516813702767,4.36833260485911,28.695215033743892,3.6453681072338444,1.556,28.44166,75.43336988707175,51.827730297705145,23.80869267096059,5.265400724670308,0.5229212817094995,0.019821777776564905
3495.029352723155,1.1709759702028806,7.289080920166208,3.0656293822806786,4.814631477296901,2.4901012088239924,4.017363945058254,1.449,28.41525,100.982160231959,62.780424033838365,-17.723467930434417,5.865622868854575,0.5106852259333913,0.02319097250505593
3495.0407488024794,-15.641365457338706,6.361821518683765,-11.145519409276526,4.253376732879286,-12.534347526001474,3.535900335338704,1.363,28.38884,136.06248207190455,46.04374013948866,31.58587944640005,5.079712253032213,0.5137673018978842,0.018732745673065803
3495.0522988950834,-32.394804480294226,5.658632839192956,-36.696758837766886,3.8455078887543177,-35.337655115367305,3.180569701062082,1.293,28.36074,-24.61615792752117,40.34556940082821,65.04553619400522,4.523760741455816,0.5062930568141139,0.01603658123780849
3495.0637904815376,-2.2398344447408975,5.448694004661883,-13.034600823428784,3.732758510712289,-9.586579622647886,3.0794329949261487,1.236,28.33158,-124.47918513837718,47.2371366414554,71.46830675641942,4.353874777684161,0.5347069640583614,0.01572776038434771
3495.0752183604054,-10.73389021055334,7.472085061670859,-13.394426629527915,5.053063225059284,-12.559519137030618,4.185779843874453,1.19,28.30152,-154.15202286025138,75.99247226254037,-13.39109696494474,6.096631047323584,0.531682757383607,0.024605660083591552
3495.0870459764265,-24.94898594295461,6.513106889594848,-28.65817885378232,4.400129688642624,-27.49579250134905,3.6460594548155147,1.153,28.26947,-214.06400398802964,49.08502317480991,38.8212106228467,5.24093987644922,0.5564072413678918,0.020341302087498927
3495.098580162972,-22.328005083294947,6.423017925246301,-36.56631156657787,4.295733570328191,-32.16586297087491,3.570741751083206,1.125,28.23745,-100.15883831907325,47.428112640720556,34.14124875801758,5.143668322737743,0.5203796809630811,0.019841070119015036
3495.1101112486795,-23.12620176126885,6.490936704240284,-45.1873733269112,4.42192207896175,-38.194324379482985,3.654486586432513,1.103,28.20484,-228.81373305423128,59.16818586135401,25.543486555565494,5.288717652490893,0.5796187651232384,0.02049325402635938
3582.8438774310052,28.800206643678735,4.792679325558365,18.731262152447822,3.7269205784498416,22.52556754965931,2.9420668739029905,1.174,-5.9622,22.061583435636564,38.952861540549186,29.744489674510586,4.481953447185001,0.5211067765401588,0.012566965178487455
3582.85545979999,22.07416391054343,4.827549381065176,16.539531886591426,3.7351026360102386,18.61203402551137,2.954131630733346,1.141,-5.99814,82.46354732003597,48.341809327416804,33.28031238820961,4.490791957451349,0.5313163361286185,0.01435350697892172
3582.867145465687,6.4476512078445385,4.814103041265404,14.680465899843307,3.753459306485801,11.567876960824314,2.9600707842934084,1.115,-6.035100000000001,19.94395549909129,43.8853863205044,33.57324146218328,4.476234568344028,0.5788997243273877,0.012870984559973552
3582.8786821323447,2.2451589977543724,4.439522934081474,9.75465913866827,3.5035173623709577,6.872706555118958,2.7502628628167662,1.096,-6.07212,37.20532193531454,51.98234911772746,49.282430311806,4.1268123638741026,0.5836230074135084,0.012084451016338397
3582.8902286975645,17.76054504369766,4.576756679496192,9.643494756150153,3.574965394060433,12.7193308397453,2.8173467347367462,1.084,-6.10954,32.2508302203068,32.70107779225238,49.250762187326934,4.244212784301463,0.5717493162478968,0.0138294763951719
3582.901888458524,27.14122600362757,4.9816607676787115,23.12955238897528,3.89561238034064,24.65183718203268,3.0687344503837775,1.077,-6.14752,57.94725236769783,42.37970951211071,27.660773198184657,4.671296360046215,0.5549602004204385,0.015378227937122263
3582.9135484187864,38.009262938349714,4.895426152746445,40.680364033698005,3.858992254753156,39.6566735505831,3.0306073616323417,1.077,-6.18553,-85.45696532802033,42.96593135006589,26.880685033037363,4.6214626394552845,0.5631135244313878,0.014971244510789678
3582.9250366808847,12.729888731758864,5.096233981781782,19.230320235900784,3.984572254254434,16.76413004257704,3.139001689348116,1.082,-6.22283,-61.07632244445333,44.792664565978754,29.148726891911178,4.78192650136791,0.5149595838740573,0.015341505782815122
3582.9367023375817,-13.526705766872546,5.438444170983828,-1.592380730683539,4.238826895993017,-6.102525755919314,3.3432665038508564,1.093,-6.26039,24.885184921878967,52.520143776219825,21.057010290999287,5.104013182532668,0.5478974769015241,0.016579913084300357
3582.948164497502,-28.7407532982831,5.508602178842383,-30.30414588738489,4.273065217324264,-29.71682289006493,3.376337779500068,1.111,-6.296819999999999,70.7322185049012,40.21944991658213,19.38550783825912,5.14465938664678,0.5348757219615949,0.01639276678494306
3582.9599031503312,-56.140399587456606,5.699082273876378,-45.20770890276062,4.425900179145575,-49.32070502610239,3.4955904668150883,1.135,-6.33348,-66.82940351705007,48.46500863820658,-0.6223335458369341,5.34115214913938,0.5090837740786842,0.017057563763032444
3582.971520204097,-21.06468392224364,5.720523742085524,-19.036411315369737,4.442561067983744,-19.79947137062443,3.508746477158586,1.167,-6.368930000000001,-47.943129942719224,44.9731756106754,18.65018603777926,5.350686758323545,0.5233547053420124,0.01804329514693542
3582.9829867593944,-10.647247985026985,5.564341388060646,-22.28970984319514,4.2998119407670226,-17.936846719992946,3.40234900805039,1.207,-6.40297,44.654149303320715,53.63055096584908,13.689825847476369,5.198249087818631,0.5479402512226945,0.018364904514123707
3582.9946734090336,-28.14430041357287,6.411737562997969,-22.60674472556141,4.922258677885261,-24.660148848243626,3.9043963628025242,1.257,-6.43654,39.98259483268127,53.81358643578349,-6.300446919935318,6.011107979438674,0.5403193035702838,0.020198764778059153
3583.0062518599443,-26.011572703043807,6.02978775276506,-28.542380006306935,4.650228412827329,-27.598520763651724,3.6823587955634722,1.319,-6.4685299999999994,-40.072151046355685,56.15285268865681,11.056813951574595,5.6504057491907,0.5433114512241768,0.01953833717180154
3583.0178464087658,-20.99454725199907,6.648497933873914,-26.907106355588684,5.112436206827719,-24.710097312271422,4.05276771557647,1.395,-6.49916,-41.511897381107424,63.62241705162167,2.886589135692102,6.239325994359915,0.4948346434876479,0.021436107752400346
3583.02931465907,-33.25170493321231,7.611596124163655,-36.65945625369654,5.823703465991215,-35.401173704105325,4.625203821013021,1.489,-6.527939999999999,-22.618826546201703,76.98913518409604,-15.435467788088534,7.155863315755116,0.549007558843111,0.02563076642644277

